On problems of experimental determination of reliable values of nucleus parameters at low excitation energy - Ni-60 as an example

The reanalysis of the published experimental data from reaction Co-59(p,2gamma)Ni-60 was performed. The region of the most probable values of level density and radiative strength functions of cascade gamma-transitions was determined. The obtained data were rather precisely approximated by the V.M. Strutinsky model and semi-phenomenological model - for strength functions. The region of appearance and magnitude of maximal errors of the calculated cross-section of nucleon emission in evaporation spectra in traditional methods of their analysis were determined as well. There was for the first time obtained methodically correct information on the radiation strength function of primary gamma-transitions in diapason of neutron binding energy with averaging over large set of initial levels.

==> abs2.txt <==
On problems of experimental determination of reliable values of nucleus parameters at low excitation energy - Ni-60 as an example

 A.M. Sukhovoj, V.A. Khitrov

The reanalysis of the published
experimental data from reaction Co-59(p,2gamma) Ni-60 was performed.
The region of the most probable values of level density
and radiative strength functions of cascade
gamma-transitions was determined.
The obtained data were rather precisely approximated by
the V.M. Strutinsky model and semi-phenomenological model
 - for strength functions.
The region of appearance and magnitude of maximal
errors of the calculated cross-section of nucleon emission
in evaporation spectra in traditional methods of their
analysis were determined as well.
There was for the first time obtained methodically
correct information on the radiation strength function
of primary gamma-transitions in diapason of neutron
binding energy with averaging over large set of initial levels.

